Connecting Language and Vision for Natural Language-Based Vehicle Retrieval

Vehicle search is one basic task for the efficient traffic management in terms of the AI City. Most existing practices focus on the image-based vehicle matching, including vehicle re-identification and vehicle tracking. In this paper, we apply one new modality, i.e., the language description, to search the vehicle of interest and explore the potential of this task in the real-world scenario. The natural language-based vehicle search poses one new challenge of fine-grained understanding of both vision and language modalities. To connect language and vision, we propose to jointly train the state-of-the-art vision models with the transformer-based language model in an end-to-end manner. Except for the network structure design and the training strategy, several optimization objectives are also re-visited in this work. The qualitative and quantitative experiments verify the effectiveness of the proposed method. Our proposed method has achieved the 1st place on the 5th AI City Challenge, yielding competitive performance 18.69% MRR accuracy on the private test set. We hope this work can pave the way for the future study on using language description effectively and efficiently for real-world vehicle retrieval systems. The code will be available at https://github.com/ShuaiBai623/AIC2021-T5-CLV.

==> ____________.txt <==

DDL 太平洋时间PT 周二早上9点 = 北京周二（明天）晚上12点。（15小时时差）

最后check -- 哲东 白总 周总

Abstract 草稿 -- 哲东 (Done)

Introduction + Conclusion -- 晓晗 张竹

Related work：
- motion video txt 晓晗 张竹 
- vehicle reid 哲东 (Done)
- nlp augmentation （一小段就行） 林总 

Method:
- 生成数据：
    - sentence aug (图) show 一下 --林总
    - Motion and background modeling（图） --白帅
- crossmodel特征学习：
    - 白总模型 (图) --白总
    - 哲东模型（图）-- 哲东
    - 两套loss（clip instance barlow twins） -- 白总，哲东
    
- 后处理策略 --白总、哲东
  - ensemble -白总

- What not works - 哲东
  - reranking No Use -哲东
  - hub extension -哲东
  

- 实验： -- 哲东、白总
  - 定量结果 + 介绍 - 白总
  - 定性结果 （图）+ 介绍 - 哲东
  
  
  

